Counter-Interference Adapter for Multilingual Machine Translation

Developing a unified multilingual model has long been a pursuit for machine translation. However, existing approaches suffer from performance degradation -- a single multilingual model is inferior to separately trained bilingual ones on rich-resource languages. We conjecture that such a phenomenon is due to interference caused by joint training with multiple languages. To accommodate the issue, we propose CIAT, an adapted Transformer model with a small parameter overhead for multilingual machine translation. We evaluate CIAT on multiple benchmark datasets, including IWSLT, OPUS-100, and WMT. Experiments show that CIAT consistently outperforms strong multilingual baselines on 64 of total 66 language directions, 42 of which see above 0.5 BLEU improvement. Our code is available at \url{https://github.com/Yaoming95/CIAT}~.

==> review-comments-NAACL_21.txt <==
Rebuttal for NAACL-HTL Submission (DAM)
General Response:
Thank all reviewers for your valuable suggestions and comments! 
The purpose of this paper is to revisit the adapter for multilingual NMT. We mean to provide an alternative and better performant design to the original serial adapter by Bapna and Firat 2019 [1]. Bapna and Firat's idea of adapter definitely inspires us.  When developing the adapter architecture, we have the intuition that the main network, trained on multiple bilingual corpora, can introduce interference from other languages distinct to the input sentence. We need to develop a module that directly mitigates such interference, which is the rationale behind the parallel adapter DAM. Furthermore, DAM effectively and consistently outperforms the Serial adapter on three benchmarks covering tens of language pairs (Section 4.4). We will revise the explanation in the paper.
Sorry for the confusion about the terminology "fusion/defusion". We will make the terminologies clear in the revision. "Fusion" means the negative interference effect brought by jointly training multiple languages together. Training a joint multilingual NMT model leads to inferior performance in some languages, particularly high-resource ones, as observed in Figure 7 of Arivazhagan et al., 2019 [2] and Table 3 of Zhang et al., 2020 [4]. We refer to this effect as "fusion". As for "defusion", it refers to our goal of mitigating such interference effect by introducing appropriate adapters.
Response to #1:
Thanks for your valuable suggestions! 
Q1: Serial design used in Bapna's is not a reasonable architecture. 
A: Sorry for the wording. "Reasonable" is not a proper scientific word used here, and we will fix the expression in the revision. Please refer to the general response for motivation and rationale in the design. 

Q2: "fusion/defusion" and "meaning conflation deficiency".
A: Please refer to the general response about "fusion/defusion".
The term "meaning conflation deficiency" is derived from Camacho-Collados & Pilehvar 2018 (section 2). In our paper, it means that a single word can have multiple meanings in multilingual environments. The single word embedding for each word may be inadequate to distinguish different meanings of a token across languages, which motivates the design of embedding adapter in our proposed DAM.

Q3:  Embedding adapter layers addressing "embedding conflation" is not backed up by the results 
A: Fig. 6 and ablation studies verify the effectiveness of embedding adapters.
We also calculate the Average Cosine Similarity (ACS) of the most frequent 1000 words with the same meaning across different languages, following Lin et al., 2020's setting [6]. We compare the ACS of English-to-many models (OPUS-100) between vanilla multilingual embedding and ones with the DAM's embedding adapter. DAM's ACS increases by 0.079, 0.052, 0.052, 0.043, and 0.067 points in Arabic, French, German, Chinese, and Russian, respectively. It further verifies that the embedding adapter helps align cross-lingual synonymies and alleviates embedding conflation. We will add these analyses to the revision. 

Q4:  Better explanation of results (Fig.4 and Fig.5)
A: We will polish the paper following your advice. We try to summarize the main findings here. 
i) More layers of the layer adapter lead to more significant performance improvement (e.g., Fig.5(c) upper-left cell). 
ii) The encoder's adapter is more important than decoder's (e.g., Fig.5(c) vs. 5 (d))
iii) The decoder's upper layers of the DAM adapter have bigger impacts on the performance (Fig. 4(b)), which is consistent with Houlsby et al., 2019's findings on adapter for BERT [5].

 Response to #2
Thanks for your valuable suggestions! 
We list the main design rationale of the parallel adapter DAM in the general response. Regarding writing, we accept your advice and will polish the paper. 
We will give a better name for DAM-basic and DAM-block. 
Response to #3:
Thanks for your valuable suggestions! 
Q1:  Novelty & Comparison with previous approach(Bapna's)
A: Bapna and Firat's adapter [1] inspires our work. But their serial adapter is not necessarily the best approach. In this work, we explore an alternative and better architecture for multilingual NMT adapter. The paper's parallel adapter architecture was never proposed before for NLP tasks. 

Q2:  About theoretical explanation and ablation study
A: Thanks for your advice! We provide design rationale in Sec. 2 (pls refer to the general response as well). This motivates the overall architecture of the adapter. We also examine the performance and effects of each component in the ablation study. Therefore the beginning part and the ablation study still help to understand the whole method. We will make them more concise as you suggested. 
 
Q3: Comparison of multilingual and bilingual systems. 
A: The original adapter and its generic training-then-fine-tuning approach was proposed by Houlsby et al., 2019 [5] and Bapna and Firat 2019 [1]. This line of approaches also appeared before for computer vision tasks in Rebuffi et al., 2017 [7]. Following this line, our paper examines an alternative and better architecture for NMT adapter. 
We do include experimental results comparing DAM, multilingual NMT and bilingual NMT. Table 4 shows DAM outperforms the multilingual model in all datasets and bilingual ones in OPUS-100 and WMT datasets.  Although DAM slightly underperforms the bilingual model on the IWSLT data set and some high-resource languages, the extra new parameters required by DAM for each new pair is tiny compared to bilingual (∆params in Tab. 1,2&3). Since fine-tuning those bilingual systems individually is very expensive computationally, DAM is more computationally efficient and parameter-efficient.  
As for the typos, we thank your comments and will fix them in the revision. As for the experiment setting(point 9), we follow the most common settings[1][2][3] to validate the effectiveness of DAM.

[1] Bapna and Firat, 2019. Simple, scalable adaptation for neural machine translation
[2] Arivazhagan et al., 2019.  Massively Multilingual Neural Machine Translation in the Wild: Findings and Challenges
[3] Tan et al., 2019. Multilingual neural machine translation with knowledge distillation
[4] Zhang et al., 2020. Improving Massively Multilingual Neural Machine Translation and Zero-Shot Translation.
[5] Houlsby et al., 2019. Parameter-efficient transfer learning for NLP
[6] Lin et al., 2020. Pre-training Multilingual Neural Machine Translation by Leveraging Alignment Information
[7] Rebuffi et al., 2017. Learning multiple visual domains with residual adapters
